Core-Lock Scheduling for 5G NR LDPC Decoders

Accelerating iterative LDPC decoding while preserving error-correction reliability is a critical challenge in latency-constrained 5G New Radio (NR) and non-terrestrial networks. This paper proposes a hardware-efficient core-lock scheduling mechanism that evaluates the core syndrome weight after each layer update to selectively bypass extension layers. With the selected threshold $\theta{=}0.20$, the mechanism reduces decoding latency by up to 31.3\% when integrated with static schedules, and by up to 45.5\% compared to alternative dynamic schemes utilizing the full parity-check matrix, without block error rate (BLER) degradation. Compared with an estimated fully parallel full-matrix checker, the core-only approach yields a 76\% reduction in shifter network area and a 73\% reduction in XOR gate count. For decoders with existing early termination, the proposed mechanism requires only a compact adder tree and a comparator.

==> BellLabs_ANI_Data_A3848.txt <==
SNR BellLabs_ANI BellLabs_CoreLock_ANI
-1.2 NaN NaN
-1.1 NaN NaN
-1 10.095652173913 10.679347826087
-0.9 9.3804347826087 9.96611253196931
-0.8 8.0499491057147 8.58811981968882
-0.7 6.90216971143342 7.29352807996024
-0.6 6.08155653008896 6.32831140343248
-0.5 5.47699695652174 5.61307913043478
-0.4 5.02085956521739 5.08399130434783
-0.3 4.68690782608696 4.71127913043478
-0.2 4.34319086956522 4.35084869565217
-0.1 4.01040652173913 4.01304130434783
0 3.83346217391304 3.83386173913043
0.1 3.77895217391304 3.77912173913043
0.5 2.88912608695652 2.88912608695652
0.9 2.82780869565217 2.82780869565217
1.3 2.81462608695652 2.81462608695652
1.7 1.91767826086957 1.91767826086957
2.1 1.89051739130435 1.89051739130435
2.5 1.88537391304348 1.88537391304348


==> BellLabs_BLER_Data_A3848.txt <==
SNR BellLabs BellLabs_CoreLock
-1.2 1 1
-1.1 1 1
-1 0.833333333333333 0.833333333333333
-0.9 0.423728813559322 0.423728813559322
-0.8 0.100300902708124 0.100300902708124
-0.7 0.00587395696091348 0.00548967940272288
-0.6 0.00024 0.00018
-0.5 0 0
-0.4 0 0
-0.3 0 0
-0.2 0 0
-0.1 0 0
0 0 0
0.1 0 0
0.5 0 0
0.9 0 0
1.3 0 0
1.7 0 0
2.1 0 0
2.5 0 0


==> BellLabs_no_EO_ANI_Data_A3848.txt <==
SNR BellLabs_no_EO_ANI BellLabs_no_EO_CoreLock_ANI
-1.2 NaN NaN
-1.1 11.4619565217391 11.0923913043478
-1 12.2898550724638 12.4057971014493
-0.9 8.68369565217391 8.43659420289855
-0.8 7.86224351441743 7.68033083250475
-0.7 6.66353599205126 6.65628533251105
-0.6 5.7456860013317 5.84789561366681
-0.5 5.06002983430588 5.26838500079157
-0.4 4.52123230311441 4.79168704204885
-0.3 3.9960042504754 4.30857139974813
-0.2 3.62045168951564 3.96631751530676
-0.1 3.42304318764844 3.74832039227394
0 3.28806882160469 3.51903012192878
0.1 3.0356577599851 3.23582534214691
0.5 2.18232548701299 2.49171548560136
0.9 2.03484695876 2.03302836998489
1.3 1.88181382876843 1.9837387473664
1.7 1.22536246467227 1.67968797851024
2.1 1.07294347826087 1.08775652173913
2.5 1.02796956521739 1.02796956521739


==> BellLabs_no_EO_BLER_Data_A3848.txt <==



SNR BellLabs_no_EO BellLabs_no_EO_CoreLock
-1.2 1 0.813008130081301
-1.1 0.976878612716763 0.578034682080925
-1 0.976190476190476 0.340136054421769
-0.9 0.919525065963061 0.131926121372032
-0.8 0.84115523465704 0.0328191663931736
-0.7 0.755092213608128 0.00481533201714258
-0.6 0.67482 0.00046
-0.5 0.61 6e-05
-0.4 0.56078 0
-0.3 0.48282 0
-0.2 0.37098 0
-0.1 0.34172 0
0 0.44244 0
0.1 0.533 0
0.5 0.0144 0
0.9 0.0676 0
1.3 0.546 0
1.7 0.0062 0
2.1 0 0
2.5 0 0


==> BtT_ANI_Data_A3848.txt <==



SNR BtT_ANI BtT_CoreLock_ANI
-1.2 14.6590909090909 13.4229249011858
-1.1 13.5256642512077 12.3357487922705
-1 12.6827956989247 11.575853202431
-0.9 10.9940269481872 9.92960827892763
-0.8 9.34223790322581 8.33681773024778
-0.7 7.95268787331574 6.98670541848761
-0.6 6.91779566426643 5.99939667899408
-0.5 6.14329729348978 5.26695949583062
-0.4 5.55750913043478 4.71881695652174
-0.3 5.08433739130435 4.28653826086957
-0.2 4.68538 3.93430826086957
-0.1 4.35100043478261 3.60745
0 4.07067869565217 3.3134347826087
0.1 3.83261739130435 3.12204782608696
0.5 3.0547652173913 2.39187826086957
0.9 2.52419565217391 2.02712608695652
1.3 2.063 1.90086086956522
1.7 1.96729565217391 1.35140869565217
2.1 1.7156652173913 1.09340434782609
2.5 1.27045652173913 1.03744782608696


==> BtT_BLER_Data_A3848.txt <==
SNR BtT BtT_CoreLock
-1.2 0.821138211382114 0.813008130081301
-1.1 0.583815028901734 0.578034682080925
-1 0.35191637630662 0.348432055749129
-0.9 0.138927097661623 0.137551581843191
-0.8 0.0340798442064265 0.0324569944823109
-0.7 0.00513447432762836 0.00488997555012225
-0.6 0.00046 0.00046
-0.5 6e-05 6e-05
-0.4 0 0
-0.3 0 0
-0.2 0 0
-0.1 0 0
0 0 0
0.1 0 0
0.5 0 0
0.9 0 0
1.3 0 0
1.7 0 0
2.1 0 0
2.5 0 0


==> Letters_ANI_Data_A3848.txt <==



SNR Letters_ANI Letters_CoreLock_ANI
-1.2 14.4574669187146 13.3090737240076
-1.1 13.5563241106719 12.3836462450593
-1 12.6388529139685 11.5876040703053
-0.9 10.7020245136899 9.68604792975181
-0.8 9.05607135668277 8.09008907004831
-0.7 7.67156822135697 6.74892033727979
-0.6 6.6810492136466 5.80312105213702
-0.5 5.9398381294182 5.09649796379087
-0.4 5.37163086956522 4.5673847826087
-0.3 4.91863652173913 4.1527347826087
-0.2 4.52825173913043 3.80176956521739
-0.1 4.20765739130435 3.47981695652174
0 3.94066130434783 3.22606739130435
0.1 3.70531739130435 3.05047391304348
0.5 2.9706347826087 2.29540869565217
0.9 2.43714782608696 2.00539130434783
1.3 2.0490347826087 1.77996086956522
1.7 1.88401739130435 1.33669130434783
2.1 1.66110869565217 1.06549130434783
2.5 1.28290434782609 1.02203043478261


==> Letters_BLER_Data_A3848.txt <==
SNR Letters Letters_CoreLock
-1.2 0.813008130081301 0.813008130081301
-1.1 0.531914893617021 0.531914893617021
-1 0.302670623145401 0.29673590504451
-0.9 0.124078624078624 0.122850122850123
-0.8 0.029486099410278 0.02808199943836
-0.7 0.00433043263084093 0.00412422155318184
-0.6 0.00056 0.00056
-0.5 6e-05 6e-05
-0.4 0 0
-0.3 0 0
-0.2 0 0
-0.1 0 0
0 0 0
0.1 0 0
0.5 0 0
0.9 0 0
1.3 0 0
1.7 0 0
2.1 0 0
2.5 0 0


==> ThetaSweep.txt <==




SNR	BLER_Base	ANI_Base	BLER_T20	ANI_T20	BLER_T40	ANI_T40   BLER_T60	ANI_T60
-1.80	1.000000e+00	NaN	1.000000e+00	NaN	1.000000e+00	NaN  1 NaN
-1.70	1.000000e+00	NaN	1.000000e+00	NaN	1.000000e+00	NaN  1 NaN
-1.60	1.000000e+00	NaN	1.000000e+00	NaN	1.000000e+00	NaN  1 NaN
-1.50	1.000000e+00	NaN	1.000000e+00	NaN	1.000000e+00	NaN  1 NaN
-1.40	1.000000e+00	NaN	9.900990e-01	1.926087e+01	1.000000e+00	NaN  1 NaN
-1.30	9.615385e-01	1.805435e+01	9.900990e-01	1.915217e+01	9.615385e-01	1.588043e+01 0.9901 NaN
-1.20	8.620690e-01	1.667522e+01	8.928571e-01	1.586957e+01	8.547009e-01	1.539391e+01 0.909 NaN
-1.10	6.493506e-01	1.591826e+01	7.142857e-01	1.499022e+01	6.756757e-01	1.478587e+01 0.7463 NaN
-1.00	4.219409e-01	1.437543e+01	4.098361e-01	1.342761e+01	4.048583e-01	1.291522e+01 0.556 13.02
-0.90	1.683502e-01	1.277761e+01	1.769912e-01	1.188870e+01	1.589825e-01	1.167024e+01 0.2967 11.36
-0.80	4.572474e-02	1.121391e+01	5.000000e-02	1.011957e+01	4.353505e-02	9.910870e+00 0.1621 9.52
-0.70	9.321402e-03	9.684130e+00	6.887052e-03	8.686957e+00	6.585880e-03	8.328696e+00 0.0963 8.36
-0.60	9.126253e-04	8.466957e+00	7.840923e-04	7.480000e+00	1.014641e-03	7.188043e+00 0.0709 7.09
-0.50	5e-05       	7.558696e+00	5e-05        	6.603913e+00	2.328571e-04	6.346522e+00 0.0709 6.25
-0.30	5e-07	        6.308696e+00	5e-07       	5.460217e+00	1.628571e-04	5.191957e+00 0.0557 5.07
-0.10	0	            5.464130e+00	0.000000e+00	4.660870e+00	5e-05        	4.440217e+00 0.0447 4.36
0.10	0	            4.853261e+00	0.000000e+00	4.126087e+00	7e-05	        3.912391e+00 0.0551 3.81
0.30	0          	    4.332174e+00	0.000000e+00	3.631739e+00	9e-05        	3.391304e+00 0.0418 3.35
0.50	0.000000e+00	3.990000e+00	0.000000e+00	3.228043e+00	7e-05	        3.168696e+00 NaN 3.1
0.70	0.000000e+00	3.604348e+00	0.000000e+00	3.102609e+00	8e-05       	2.921522e+00 NaN 2.75
0.80	0.000000e+00	3.435000e+00	0.000000e+00	3.025652e+00	6e-05       	2.724783e+00 NaN 2.67
1.30	0.000000e+00	2.979783e+00	0.000000e+00	2.210870e+00	0.000000e+00	2.194565e+00 NaN 2.18
1.80	0.000000e+00	2.306739e+00	0.000000e+00	2.105000e+00	0.000000e+00	1.987826e+00 NaN 1.8
2.30	0.000000e+00	2.068261e+00	0.000000e+00	1.781304e+00	0             	1.541739e+00 NaN 1.62
2.80	0.000000e+00	1.997826e+00	0.000000e+00	1.336522e+00	0            	1.283913e+00 NaN 1.32
3.30	0.000000e+00	1.625000e+00	0.000000e+00	1.158478e+00	0.000000e+00	1.161739e+00 NaN 1.15
